Multimodal deep networks for text and image-based document classification

Classification of document images is a critical step for archival of old manuscripts, online subscription and administrative procedures. Computer vision and deep learning have been suggested as a first solution to classify documents based on their visual appearance. However, achieving the fine-grained classification that is required in real-world setting cannot be achieved by visual analysis alone. Often, the relevant information is in the actual text content of the document. We design a multimodal neural network that is able to learn from word embeddings, computed on text extracted by OCR, and from the image. We show that this approach boosts pure image accuracy by 3% on Tobacco3482 and RVL-CDIP augmented by our new QS-OCR text dataset (https://github.com/Quicksign/ocrized-text-dataset), even without clean text information.

==> email.txt <==
Orginal Message-—
From: McCarthy, Josnne
Sent. ‘Thursday, June 24, 1990 10:47 AM
Tor Met, Eten; Daragan, Karon M; McCormick, Brendan J; Femandez, Henry L.
(Ge: Fisher, Scot: Lon Jock: Gamavalo, Mary ; Pol, Michael. Ley, Ceo} J
Subject: RE: MA™-AG out and Dr. Connolys remarks
‘Any follow up on this with Connolly and his remarks relative to our Lawsuit? Joanne
Oztrlseezloz

==> memo.txt <==


PHILIP MORRIS U.S.A. koe
INTER - OFFICE CORRESPONDENCE
100 Park Avenua, New York, N.Y. 10017
Distribution Date: May 2, 1979
R, Atlas
Competitive Activity

Section Sales Manager Artie Glacberman reports the following:
R, J. Reynolds
Orders were taken in Worster, Massachusetts, for
VANTAGE ULTRA LIGHTS for delivery the week of
May 21. Product carries a tar count of 6 mg.
Lorillard
-Two Lorillard reps mentioned that KENT III 100'S
and TRIUMPH were scheduled to be launched nationally
shortly.
American
‘PALL MALL LIGHTS 100'S MENTHOL was observed in the
No other information ig-ayailable.
Norwalk area.
RA/mtg \
ce H. Coleman
E. Blandford
Distribution
A, Bissmeyer
R. Cremin
R, Fitzmaurice
J. Gillis
J. Jeb Lee
T. Keim
J. Morgan
K. Oliver
3. Zoler
0b erepo2

==> presentation.txt <==
Creating the Future

Good
Organization







Lower Improve Periodic Employees e
Cost Quality New Products Do Their Job








029021807

==> questionnaire.txt <==
Keck Zr
COMPETITIVE PARTICIPATION
sTupYe: 1401618


Sic/sds 2/25/88 .















= Coren aE a
Dale:__/{__j__ Time Ended: 4 ‘pm Time Started:. pm No. Of Min. :,
1) (ASK To SPEAK TO PERSON AT TOP OF SCREEN, IF NOT AVAILABLE, ENTER CODE 2 AY
SCHEDULE CALLBACK, )
Hello, T'm 401 with H/A/R/C Consumer Research, an independent research coupeny
located in Dallas, Texas. Wo are conducting a survey end would ifke to include you
‘©F someone in your household anong the people we are talking to.

Respondent available...
Respondent not available
(ScueDULE CALLBACK}
No such person
[TALLY & TERAGNATE)
(@123656789)



* 2) Geran sex oF responDeRr)
3) First, what ts your age?) ———p





(QF RESPONDENT REFUSES, SAY: “Well, (DO NOT READ) Under 18
would you toll ae if your age ts (TALLY & TERNINATE). 1
(nea List)?
(@1234s5s67894
18-20. 2
21-26... 3
25-34, a
39-4920.) is
Or, 50 or over. ae
t@1234567894
4) And, which of the golloving products
#0 Jouy, yourself, use DAILET (READ
ST. PAUSE FOR ANSWER AFTER EACH
ITEM. ENTER EACH *YES" RESPONSE. )


(0 NOT READ) Nene.

{rr ctoanertes # vor wexrrowe, (@izseseresy
TALLY a TeMAtNATE.]

908 62408
